Supergeometric Approach to Quantum Field Theory

We review a recently proposed SuperGeometric (SG) approach to Quantum Field Theories (QFTs) that allow for scalar-fermion field transformations in a manifestly reparameterisation covariant manner. By adopting natural choices for the field-space supermetric, we show how a non-trivial field-space Riemannian curvature can be introduced in the fermionic sector, beyond the usual one that may have its origin in the scalar part of the theory. We present a minimal SG-QFT model with proper non-zero fermionic curvature both in two and four spacetime dimensions. Possible future directions in further developing SG-QFTs are discussed.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

